The peculiar fast-rotating star 51 Oph probed by VEGA/CHARA

Stellar rotation is a key in our understanding of both mass-loss and evolution of intermediate and massive stars. It can lead to anisotropic mass-loss in the form of radiative wind or an excretion disk. We wished to spatially resolve the photosphere and gaseous environment of 51 Oph, a peculiar star with a very high vsin(i) of 267km s$^{-1}$ and an evolutionary status that remains unsettled. It has been classified by different authors as a Herbig, a $\beta$ Pic, or a classical Be star. We used the VEGA visible beam combiner installed on the CHARA array that reaches a submilliarcsecond resolution. Observation were centered on the H$\alpha$ emission line. We derived, for the first time, the extension and flattening of 51 Oph photosphere. We found a major axis of $\theta_{{\mathrm{eq}}}$=8.08$\pm$0.70$R_\odot$ and a minor axis of $\theta_{{\mathrm{pol}}}$=5.66$\pm$0.23$R_\odot$ . This high photosphere distortion shows that the star is rotating close to its critical velocity. Finally, using spectro-interferometric measurements in the H$ \alpha$ line, we constrained the circumstellar environment geometry and kinematics and showed that the emission is produced in a 5.2$\pm$2R$_{*}$ disk in Keplerian rotation. From the visible point of view, 51 Oph presents all the features of a classical Be star: near critical-rotation and double-peaked H$\alpha $ line in emission produced in a gaseous disk in Keplerian rotation. However, this does not explain the presence of dust as seen in the mid-infrared and millimeter spectra, and the evolutionary status of 51 Oph remains unsettled.

==> readme.txt <==
%                                                             readme.txt
% AA vers. 8.1, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2012
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v8.1 (November 2012)
%-----------------------------------------------------------------------

Main change is this version 

A&A now accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

All files are compressed in a single archive: aa-package.tar.gz

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

